Differentiable Physics Simulation of Dynamics-Augmented Neural Objects

We present a differentiable pipeline for simulating the motion of objects that represent their geometry as a continuous density field parameterized as a deep network. This includes Neural Radiance Fields (NeRFs), and other related models. From the density field, we estimate the dynamical properties of the object, including its mass, center of mass, and inertia matrix. We then introduce a differentiable contact model based on the density field for computing normal and friction forces resulting from collisions. This allows a robot to autonomously build object models that are visually and \emph{dynamically} accurate from still images and videos of objects in motion. The resulting Dynamics-Augmented Neural Objects (DANOs) are simulated with an existing differentiable simulation engine, Dojo, interacting with other standard simulation objects, such as spheres, planes, and robots specified as URDFs. A robot can use this simulation to optimize grasps and manipulation trajectories of neural objects, or to improve the neural object models through gradient-based real-to-simulation transfer. We demonstrate the pipeline to learn the coefficient of friction of a bar of soap from a real video of the soap sliding on a table. We also learn the coefficient of friction and mass of a Stanford bunny through interactions with a Panda robot arm from synthetic data, and we optimize trajectories in simulation for the Panda arm to push the bunny to a goal location.

==> dano ral(11)/tikz/bluesoap_learning.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 		height=3.5cm,
% 		width=0.25\textwidth,
		ymin=0.0,
        x label style={at={(axis description cs:0.5,-0.10)},anchor=north},
        y label style={at={(axis description cs:-0.20,.5)},anchor=south},
        every x tick label/.append style = {font=\footnotesize},
        every y tick label/.append style = {font=\footnotesize},
% 		title=bunny,
		ylabel=prediction error,
		xlabel=iterations]
	\addplot[color=black,mark=*] coordinates {
        (0,1.0)
        (1,0.2728898430204937)
        (2,0.10527118308347866)
        (3,0.06873248520837416)
        (4,0.044085946603279476)
        (5,0.03629992822219029)
        (6,0.03326738534096251)
        (7,0.033250554769211196)
        (8,0.03541650811890919)
        (9,0.03468002577887794)
        (10,0.0334212267380992)
	};
	\end{axis}
\end{tikzpicture}

==> dano ral(11)/tikz/sphere_bunny_learning.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 		height=3.5cm,
% 		width=0.25\textwidth,
		ymin=0.0,
        x label style={at={(axis description cs:0.5,-0.10)},anchor=north},
        y label style={at={(axis description cs:-0.20,.5)},anchor=south},
        every x tick label/.append style = {font=\footnotesize},
        every y tick label/.append style = {font=\footnotesize},
% 		title=bunny,
		ylabel=prediction error,
		xlabel=iterations]
	\addplot[color=black,mark=*] coordinates {
    (0,1.0)
    (1,0.33898402459184473)
    (2,0.15837295454776149)
    (3,0.12267331792997618)
    (4,0.082535081564692)
    (5,0.03578981204729961)
    (6,0.03166654905623682)
    (7,0.025655249796686083)
    (8,0.02564795091426412)
    (9,0.023098036494158765)
    (10,0.023091104480186822)
    (11,0.023084217495472827)
    (12,0.02087625326836405)
    (13,0.016211659364172373)
    (14,0.014779963402943066)
    (15,0.004667153839356787)
    (16,0.005901598378729653)
    (17,0.0032781414355940327)
    (18,0.0032785119798934706)
    (19,0.0024337445485946036)
    (20,0.0024249266728031704)
	};
	\end{axis}
\end{tikzpicture}

==> tikz/bluesoap_learning.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 		height=3.5cm,
% 		width=0.25\textwidth,
		ymin=0.0,
        x label style={at={(axis description cs:0.5,-0.10)},anchor=north},
        y label style={at={(axis description cs:-0.20,.5)},anchor=south},
        every x tick label/.append style = {font=\footnotesize},
        every y tick label/.append style = {font=\footnotesize},
% 		title=bunny,
		ylabel=prediction error,
		xlabel=iterations]
	\addplot[color=black,mark=*] coordinates {
        (0,1.0)
        (1,0.2728898430204937)
        (2,0.10527118308347866)
        (3,0.06873248520837416)
        (4,0.044085946603279476)
        (5,0.03629992822219029)
        (6,0.03326738534096251)
        (7,0.033250554769211196)
        (8,0.03541650811890919)
        (9,0.03468002577887794)
        (10,0.0334212267380992)
	};
	\end{axis}
\end{tikzpicture}

==> tikz/sphere_bunny_learning.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 		height=3.5cm,
% 		width=0.25\textwidth,
		ymin=0.0,
        x label style={at={(axis description cs:0.5,-0.10)},anchor=north},
        y label style={at={(axis description cs:-0.20,.5)},anchor=south},
        every x tick label/.append style = {font=\footnotesize},
        every y tick label/.append style = {font=\footnotesize},
% 		title=bunny,
		ylabel=prediction error,
		xlabel=iterations]
	\addplot[color=black,mark=*] coordinates {
    (0,1.0)
    (1,0.33898402459184473)
    (2,0.15837295454776149)
    (3,0.12267331792997618)
    (4,0.082535081564692)
    (5,0.03578981204729961)
    (6,0.03166654905623682)
    (7,0.025655249796686083)
    (8,0.02564795091426412)
    (9,0.023098036494158765)
    (10,0.023091104480186822)
    (11,0.023084217495472827)
    (12,0.02087625326836405)
    (13,0.016211659364172373)
    (14,0.014779963402943066)
    (15,0.004667153839356787)
    (16,0.005901598378729653)
    (17,0.0032781414355940327)
    (18,0.0032785119798934706)
    (19,0.0024337445485946036)
    (20,0.0024249266728031704)
	};
	\end{axis}
\end{tikzpicture}
